The combinatorics of $N_\infty$ operads for $C_{qp^n}$ and $D_{p^n}$

We provide a general recursive method for constructing transfer systems on finite lattices. Using this we calculate the number of homotopically distinct $N_\infty$ operads for dihedral groups $D_{p^n}$, $p > 2$ prime, and cyclic groups $C_{qp^n}$, $p \neq q$ prime. We then further display some of the beautiful combinatorics obtained by restricting to certain homotopically meaningful $N_\infty$ operads for these groups.

==> L.dat <==
n	L(n)
0	2
1	9
2	56
3	416
4	3457
5	31063
6	295834
7	2948082
8	30471080
9	324580196
10	3546142551
11	39588702271
12	450277384320
13	5205233568669
14	61037153047708
15	724817556942798
16	8704492269996637
17	105591602247646356
18	1292561576650363350
19	15952703801125660022
20	198359915092340815084
21	2483288526628879570008
22	31282845934870814679201
23	396344548613289839901475
24	5048170234579813625213319
25	64612711402024535805327278
26	830752533093699119820783072
27	10726496864293448994025828669
28	139044330033369365062825861672
29	1809032791686581455300839097339
30	23617642647371615813031012517902
31	309337110391296560807406829290338
32	4063960144917752397150963019432518
33	53544217819718070547065667141582479
34	707378134519083133252619312582928057
35	9369199768053616472235019526230640708
36	124395934187091587026483544819928817368
37	1655420284360392029463205289619804512385
38	22077935151192148444686743394564939752376
39	295059860928583498462062364247256374621233
40	3951118643890988042531341139918613853135662
41	53008811046650218002280307176616117393005253
42	712453738209439926988791176629690590999048064
43	9592039562759453316193835799533476848242485104
44	129353535802575168013564089437205110919457595128
45	1747141827318335980502327754606009520564054092235
46	23633710674933242288595072730990377395939492374663
47	320156785897862940644227906590325827756213928589341
48	4343054896165763177954070765973488262564095471819398
49	58993749219955270470386263539916605830357172525646940
50	802365757384116688494951874335560047675423748976237406
51	10926306901451012401034499330753222643089678781607973798
52	148966671439218608496406326409025587967712609375845882544
53	2033296551096592965260439716496505520446818490627065089554
54	27783721702626949440805179688507162523786412145696805676418
55	380050527162114439365352829806389214507694458217122726919172
56	5204002479475807956924226938803958802912775128789622121799665
57	71328602846901699228382220859283891291409954780197026303953708
58	978600874688622533609571264436699554868272825348809363372917827
59	13438458249000195674810734417360755954634655645301656620060097471
60	184706520958441053315826350662926553784226164450135750036950096675
61	2540923203185724490736453265824655219061652450255863594825990305890
62	34983685273485602304330465044842574669601836903392146436232146140001
63	482051023070600281122530706785234149794926699630839940309494047598637
64	6647573303814901114864780762101978759336129926135020360120217722084413
65	91741462801004985478186908058156360746036615506992003868844295244664461
66	1267041283847935551901341882256176727269134653621194438885712937295717437
67	17511730269004404482520959859015086467510881156023400871927267239729280299
68	242198558687451493404117191582501075854947673946899761250256992607722010689
69	3352043496422351481911846294966765086753844559813778491948231165744443758330
70	46423201433481187964003178162087112562206526506509630525766352766468501859606
71	643339139009597140143399624243464260158016236564243170592600908288468779308536
72	8921065366799402147045778180804763870795214894732020870682873737854721850163813
73	123782158633423691518385505943787145536828348742189135719566414039074957832143640
74	1718529432221393698372278502665652812894616808270520585662436633790124534723725080
75	23872987545314277616819411487641605028725198970117219314415198581317263429314874191
76	331818797637580103600688796265974767355115222154220642082595329499485990657090733035
77	4614593013633208346086036491950286482419825134591558771306571846397571233036272555342
78	64209317003718539649230396134357221899034906604812640016387707964194407781012545331957
79	893900474748913283614772826243514829716979711105014622829255094659440125645986744427935
80	12450913404616394821267363327581075752015942099921297120872167680622452508810319921074121


==> Lmax.dat <==
n	Lmax(n)
0	2
1	6
2	22
3	90
4	394
5	1806
6	8558
7	41586
8	206098
9	1037718
10	5293446
11	27297738
12	142078746
13	745387038
14	3937603038
15	20927156706
16	111818026018
17	600318853926
18	3236724317174
19	17518619320890
20	95149655201962
21	518431875418926
22	2832923350929742
23	15521467648875090
24	85249942588971314
25	469286147871837366
26	2588758890960637798
27	14308406109097843626
28	79228031819993134650
29	439442782615614361662
30	2441263009246175852478
31	13582285614213903189954
32	75672545337796460900418
33	422158527806921249683014
34	2358045034996817096518614
35	13186762229969911326195738
36	73825509266803210054176714
37	413744003711584755242223438
38	2321083025362608992223726894
39	13033522069997514889215092274
40	73252943452863199223393858898
41	412061442720070604908289934294
42	2319824936637513933714881477958
43	13070393952625514917631908633482
44	73696580719034769214303906556250
45	415831259625127007215514095957086
46	2347928652146955633301765770354078
47	13265947508553602309369175431365026
48	75000761566763827145224941186411618
49	424283543233691838260433080620759398
50	2401593774673792297361446179037614006
51	13601477343632400527767268213048769018
52	77073779272885977020023254295915628266
53	436971024085954796290610303307461466990
54	2478653831690076100088720298283149489422
55	14066584046529013725085103560520804574738
56	79866310879834163229292594665706543602034
57	453663534693850195686460667123382923500278
58	2578058682623181189697966937739368886054694
59	14656630568593973333973106198029483323909994
60	83358894098787816613549314525130317456485498
61	474286255370429617942243026791925684793786494
62	2699569581623203904920541044702174725512879998
63	15371234811776523868650878005698910430202961794
64	87554469522958377138755995490746080739109617794
65	498882798426402159521454478141768350193090899078
66	2843576412546208340221194074583339359985310934934
67	16213364962102490366103878328244865647555172888538
68	92473905425478965452483914141593657771802288922122
69	527593095000024778151982091136956400377574686254990
70	3010988607092394896417597701043924930186940754864366
71	17188802682090899672500146128332285575668045969848818
72	98153364535215963782323163906086831829355773017417106
73	560640532892262603354460063484591577003970621211357718
74	3203172665681192346622816544900896002595156529621124358
75	18305841793760424680154621430418780681523533531801673546
76	104642864530896737207618717893521194008008527581735690138
77	598325164943559373744948766984500352935799706039116059806
78	3421920651494217703361052849648731678676812561507875200350
79	19575145529594373004334767968613012138269718700842042196322
80	112005653162512670274733777484363842197180560245702246829218


==> T.dat <==
n	T(n)
0	2
1	10
2	68
3	544
4	4828
5	46124
6	465932
7	4919062
8	53832832
9	607000122
10	7019272236
11	82941176888
12	998499242772
13	12217544185168
14	151641803386298
15	1906054762728496
16	24228658142630434
17	311091898027316618
18	4030657025914511612
19	52651962501669507202
20	692914008284235746492
21	9180934759224363896740
22	122402238960201764335504
23	1641227125590562605547262
24	22122395173433505206148984
25	299646076508261458221080862
26	4077043958071223893922045960
27	55706496623439999994853238450
28	764129680010424109832324883706
29	10520059392389221579538711195784
30	145331196372899459859968063333738
31	2014178195809829270874324487666842
32	27999629822947256541032488415494830
33	390342829212885643155922828481287890
34	5456449949642872593739099995218002952
35	76468121500314848454576594520944610346
36	1074232388614534010478284016662256797416
37	15125491361810068794607663275252373545622
38	213434252435830362239541350287626479135192
39	3017975827827863380994550376287982071761528
40	42758394134821750510308186564023946089985754
41	606933352360605031322027728173927682916688412
42	8630527783559897354691595334449411737619975870
43	122935039949715420234767053781862656262487903322
44	1753975516846003903241252612705998584823909874220
45	25064006238327545510637151229830922352693642698482
46	358697294858090116310267064028004598540096731095028
47	5140787366658274627685055281521717029804917967948542
48	73778530547563085574615155439691556565051836615226322
49	1060243357150253042381664180634892279716664989890343108
50	15255767691727303220266503558051735198189348029702899166
51	219783222481309103946424291061282700114429901002789221792
52	3170057630445492248103559680561756585888265004300731948322
53	45775511262870481682349482477578764037269058686739531289750
54	661721061116742015440615548823238845727634121622615731133618
55	9575812623867984979638352428241125064229595631979543775289850
56	138713695376168042650876864547354837594031627858374627151149496
57	2011365375116860279343055364566532577652332528493433865656262398
58	29192829259098519033660543271129253912074355521144696316692352980
59	424093256309427515370627085110966743151081337759088104126643050190
60	6166426262988870182665833510868294113966530105338885778924891448842
61	89738823277724785158455085241725959207029744356911758614525513737274
62	1307043634661380271066052760961920068678158736934865444642592309903226
63	19052478157409123341180898540988539172370800028175557676531790440022420
64	277941772279204758016827206863447766176826040263870315652439651785931442
65	4057765188653677687657985279011160551835659894699383259174167068270128452
66	59284473834318046810870938277174430639528356463764905010677360915756995524
67	866775547043686837226552650219618059180114495297145866779276422636090732474
68	12681628086389608227586771459113691329406301397280181515756898365962199647166
69	185668184909204463881950446068906619070975127309522315898671486876740898618166
70	2720106346060535711425001690099682276403048675033119654863460410103204063410432
71	39876067440105302860029057567471041144584811534066747346084353607029193391657814
72	584937224489787907721030650514327460842001898791380688201390540793388542529133898
73	8585576361301412004426737893441061379690040877820004266822732452211080431584633534
74	126091540673843658071426645476153324909969829597225326734035467740016752490816371070
75	1852900353086538938385981365577103269698487949045150256476065780855480423901489968316
76	27243403809164851410343318205038057596641453562913032185351143783409442394928987519536
77	400781513522774672317936216441789299941290416978751172043274756049034567010950411120792
78	5899090457031874865280826989086978688308001355965342822335519209465375600837774755126892
79	86873589128510329773552162760949926003717441599476361684439467768297625485175174160882990
80	1280000945229111027599168779698026601465379541750244963928500874219146275813011258241363246


==> Tmax.dat <==
n	Tmax(n)
0	2
1	7
2	29
3	131
4	625
5	3099
6	15818
7	82595
8	439259
9	2371632
10	12967707
11	71669167
12	399751019
13	2247488837
14	12723799989
15	72474333715
16	415046380767
17	2388355096446
18	13803034008095
19	80082677184820
20	466263828731640
21	2723428895205210
22	15954063529603565
23	93711351580424391
24	551805312536231665
25	3256643100173538934
26	19260695893882912295
27	114136882454284111641
28	677600468317644017553
29	4029603576234280681027
30	24001823987961666093418
31	143177997914754443980051
32	855301380884999847797895
33	5116077333243072948442418
34	30640603829101033190336719
35	183725655338692536475302754
36	1102876696988592621914149838
37	6627402728418147742466645860
38	39865346006632298171456641535
39	240027925033194299436329638700
40	1446511629316461125574692650240
41	8724836893495266305595497634360
42	52668449864779137991923574487240
43	318189156473449562556251205065130
44	1923741431276512968382315302558690
45	11639125612242985725615226050337090
46	70468186667837331111126221812115555
47	426925894818649228633182897968023575
48	2588134810002379622438081145181962429
49	15699481850641520912530621546937183752
50	95287832718314120511728811642183862347
51	578673447262519913841451174369029931754
52	3516126216836991174774658222562114979490
53	21375755929111187364025723658148479430348
54	130015889749814147130428633307005003924159
55	791191378435449130818678708733019379396769
56	4816920397582849792394760158405694144806643
57	29339535087704719755775002727004217490755510
58	178782991781523571257117641740174247324299769
59	1089888568340630518131735714010178214753297327
60	6646835587140430193091107927290039109007514207
61	40552629951230474191778872699361155118303142717
62	247507828303244918663292078003379504936315592469
63	1511191534825267007647045206407491841753952027347
64	9230087358845584875607610375447258483889797574679
65	56395328424592069499061232076725078490037681753450
66	344688640607528188592202879826723906846740077242367
67	2107429405753795900747137132729769538885527047296086
68	12888940260275423070362356997102809035256984522370130
69	78852516854903740949437378261556914237628950443072560
70	482552213829269460809784755162842686891579151154077875
71	2953927651567472771654213713831826948967044297712712410
72	18087507312721142265870213006945753007553945191631907130
73	110784138106502995798966158866137564756532907382883037692
74	678724071549789136747822180057205241189319514892891306654
75	4159323110912748560085056968263980438391067801713222661980
76	25495460275457917884263344347058759274400155638090637183428
77	156318727207198633734624875391752305191835712433756140216064
78	958659526465405959279025057931626322973041217386595891978503
79	5880582916659359899767702586800893942462756191059287416854236
80	36080823312012087488381849376435635778967607126706023160199520


==> ratio_LT.dat <==
n	L(n)/T(n)
0	1.00000000000000
1	0.900000000000000
2	0.823529411764706
3	0.764705882352941
4	0.716031483015741
5	0.673467175440118
6	0.634929560536731
7	0.599317918741419
8	0.566031525148073
9	0.534728386759698
10	0.505200885757468
11	0.477310592354613
12	0.450954157030660
13	0.426045814918199
14	0.402508752103268
15	0.380271108215815
16	0.359264314959360
17	0.339422540147203
18	0.320682600464398
19	0.302984030284148
20	0.286269165756240
21	0.270483190628693
22	0.255574131654914
23	0.241492808907039
24	0.228192751960335
25	0.215630093191770
26	0.203763447644237
27	0.192553786622079
28	0.181964310078196
29	0.171960321155157
30	0.162509104974076
31	0.153579812866023
32	0.145143352630581
33	0.137172285008254
34	0.129640726305092
35	0.122524256961315
36	0.115799835776250
37	0.109445719465360
38	0.103441387215156
39	0.0977674699074538
40	0.0924056836988006
41	0.0873387676595427
42	0.0825504251972373
43	0.0780252690094128
44	0.0737487693301321
45	0.0697072052530305
46	0.0658876189302831
47	0.0622777724623102
48	0.0588661073070019
49	0.0556417060499394
50	0.0525942563886322
51	0.0497140171942843
52	0.0469917865241725
53	0.0444188714664525
54	0.0419870597072099
55	0.0396885927169071
56	0.0375161404601286
57	0.0354627775387441
58	0.0335219606843562
59	0.0316875075212118
60	0.0299535765256866
61	0.0283146481130251
62	0.0267655067862741
63	0.0253012242863084
64	0.0239171436855383
65	0.0226088643713373
66	0.0213722278684454
67	0.0202033044526137
68	0.0190983805105740
69	0.0180539466040537
70	0.0170666861980285
71	0.0161334650157242
72	0.0152513209850524
73	0.0144174547432085
74	0.0136292206680752
75	0.0128841184068787
76	0.0121797848742364
77	0.0115139866933283
78	0.0108846130554210
79	0.0102896689743828
80	0.00972726891415519


==> ratio_LmaxL.dat <==
$n$	$Lmax(n)/L(n)$
0	1.00000000000000
1	0.666666666666667
2	0.392857142857143
3	0.216346153846154
4	0.113971651721145
5	0.0581399092167530
6	0.0289283855134974
7	0.0141061205217494
8	0.00676372481710527
9	0.00319710818093165
10	0.00149273356157306
11	0.000689533539471347
12	0.000315536047218015
13	0.000143199537190144
14	0.0000645115776439029
15	0.0000288723093219051
16	0.0000128460135927082
17	5.68528974982365e-6
18	2.50411614861853e-6
19	1.09815988181601e-6
20	4.79681870995296e-7
21	2.08768280390966e-7
22	9.05583640576607e-8
23	3.91615519960620e-8
24	1.68872955204664e-8
25	7.26306229360827e-9
26	3.11616129693902e-9
27	1.33393094596689e-9
28	5.69804117873624e-10
29	2.42915874513207e-10
30	1.03366074493377e-10
31	4.39077147809164e-11
32	1.86203955352343e-11
33	7.88429722193940e-12
34	3.33350003333076e-12
35	1.40745875383436e-12
36	5.93472043513654e-13
37	2.49932906839693e-13
38	1.05131345366656e-13
39	4.41724673392704e-14
40	1.85397984862143e-14
41	7.77345189571291e-15
42	3.25610606306561e-15
43	1.36262927890441e-15
44	5.69729928616050e-16
45	2.38006584882339e-16
46	9.93465937042740e-17
47	4.14357842559855e-17
48	1.72691258480241e-17
49	7.19200845587507e-18
50	2.99314091182493e-18
51	1.24483757103932e-18
52	5.17389416896071e-19
53	2.14907669936433e-19
54	8.92124481456967e-20
55	3.70124050387878e-20
56	1.53470931643136e-20
57	6.36019095547945e-21
58	2.63443324986143e-21
59	1.09064821998345e-21
60	4.51304554198948e-22
61	1.86659028016189e-22
62	7.71665294985154e-23
63	3.18871531769891e-23
64	1.31708919212238e-23
65	5.43792068705642e-24
66	2.24426500446017e-24
67	9.25857394617366e-25
68	3.81810304432130e-25
69	1.57394465663446e-25
70	6.48595640567094e-26
71	2.67181050239732e-26
72	1.10024263358167e-26
73	4.52925154224026e-27
74	1.86390329174679e-27
75	7.66801463746981e-28
76	3.15361472212885e-28
77	1.29659357428897e-28
78	5.32932105678066e-29
79	2.18985738150467e-29
80	8.99577802227623e-30


==> ratio_TmaxT.dat <==
$n$	$Tmax(n)/T(n)$
0	1.00000000000000
1	0.700000000000000
2	0.426470588235294
3	0.240808823529412
4	0.129453189726595
5	0.0671884485300494
6	0.0339491599632564
7	0.0167908027993955
8	0.00815968589577453
9	0.00390713595276674
10	0.00184744323399968
11	0.000864096335367640
12	0.000400351849932529
13	0.000183955859126618
14	0.0000839069419175062
15	0.0000380232169254433
16	0.0000171303907267041
17	7.67732979094261e-6
18	3.42451216249620e-6
19	1.52098180922089e-6
20	6.72902875619707e-7
21	2.96639608779367e-7
22	1.30341272064402e-7
23	5.70983443542004e-8
24	2.49432897392090e-8
25	1.08682988214723e-8
26	4.72418156192625e-9
27	2.04889715513465e-9
28	8.86761090484537e-10
29	3.83040002525985e-10
30	1.65152593434766e-10
31	7.10850699370160e-11
32	3.05468817371304e-11
33	1.31066256386969e-11
34	5.61548334757592e-12
35	2.40264376493067e-12
36	1.02666490852226e-12
37	4.38161152579247e-13
38	1.86780451364609e-13
39	7.95327526549311e-14
40	3.38298867061157e-14
41	1.43752800197269e-14
42	6.10257578512245e-15
43	2.58827065581627e-15
44	1.09678921558482e-15
45	4.64376105781708e-16
46	1.96455863141417e-16
47	8.30467911564622e-17
48	3.50797825708100e-17
49	1.48074324114031e-17
50	6.24602017045563e-18
51	2.63292821321578e-18
52	1.10916791640247e-18
53	4.66969244895131e-19
54	1.96481413981890e-19
55	8.26239411225928e-20
56	3.47256295387429e-20
57	1.45868748913907e-20
58	6.12420914035944e-21
59	2.56992666618925e-21
60	1.07790725189321e-21
61	4.51896163444530e-22
62	1.89364625433769e-22
63	7.93173214707293e-23
64	3.32087087275732e-23
65	1.38981251508305e-23
66	5.81414691426338e-24
67	2.43134386167401e-24
68	1.01634744154880e-24
69	4.24695899803535e-25
70	1.77401966113618e-25
71	7.40777072865657e-26
72	3.09221341290050e-26
73	1.29035178821367e-26
74	5.38278831333673e-27
75	2.24476351574125e-27
76	9.35839752405721e-28
77	3.90034774391648e-28
78	1.62509717972312e-28
79	6.76912623923058e-29
80	2.81881223967017e-29

